Sybil-Resilient Reality-Aware Social Choice

Sybil attacks, in which fake or duplicate identities (\emph{sybils}) infiltrate an online community, pose a serious threat to such communities, as they might tilt community-wide decisions in their favor. While the extensive research on sybil identification may help keep the fraction of sybils in such communities low, it cannot however ensure their complete eradication. Thus, our goal is to enhance social choice theory with effective group decision mechanisms for communities with bounded sybil penetration. Inspired by Reality-Aware Social Choice, we use the status quo as the anchor of \emph{sybil resilience}, characterized by \emph{sybil safety} -- the inability of sybils to change the status quo against the will of the genuine agents, and \emph{sybil liveness} -- the ability of the genuine agents to change the status quo against the will of the sybils. We consider the social choice settings of deciding on a single proposal, on multiple proposals, and on updating a parameter. For each, we present social choice rules that are sybil-safe and, under certain conditions, satisfy sybil-liveness.

==> rebuttal.txt <==
Rebuttal for SRSC (IJCAI 19)


Short version #258639:

Thanks for the thoughtful comments! We have revised the paper to address all of them, but have space to only highlight the main changes:

Q1: [Sybil attacks & control]
A: Added to the Related Work: “... Hence, formally, a sybil attack by a fraction $\sigma\in [0,1]$ of the voters is similar to election control where the chair may add up to a $\sigma$-fraction of the voters. However, rather than studying how this specific form of control may affect existing voting rules, we design new voting rules that are resilient to sybil attacks, a notion defined below."

Q2: [missing base rule]
A: We fixed this oversight in Definition 3 and Theorem 1.

1. [asymmetry of safety and liveness]
A: Added after Definition 2:
"Note that while safety is being defined with respect to a base rule, liveness isn't, as liveness merely makes sure that some progress can be made, according to the current rule; safety than ensures any such progress is safe with respect to the base rule."

7.[Section 4 motivating example]
A: The introduction of Section 4 now reads:
“... Note that above we viewed voting on one proposal as a vote on two alternatives, one of which is Reality.  Generalizing this approach, here we explore voting on many alternatives, one of which is Reality.  This is a natural [..] when the alternatives are multiple proposals, one of which is to retain the status quo. On the other hand, when voting on multiple candidates to a post, the incumbent should not be given priority. Hence, following the proposal of Dodgson, and as explained in \cite{}, a fictitious ``protest'' candidate is added to the list of candidates as the distinguished alternative. [..] If the protest candidate wins, the elections are nullified."

11.a [justify "suppressing voters"]
A: Added before Definition 15:
"Suppressing these extreme votes can be justified to voters by saying that, in the worst case, all these votes could be by sybils and hence, to be on the safe side, we must ignore them."


---------------


Review #258640

Thanks for the thoughtful comments! We have revised the paper to address all of them, but have space to only highlight the main changes:

Q1: [narrow base rule]
A: We added after Definition 1: "We consider below three social choice settings: voting on one proposal, voting on multiple alternatives, and voting on the value of a parameter. For each setting we chose a base voting rule that is suitable for the domain, employing three criteria: (i) Broad recognition; (ii) Simplicity; and (iii) Ease of attaining safety. Specifically, in choosing the base rules we rely on May's theorem, the Condorcet criterion, and Black's theorem, respectively. We wish to stress the importance of simplicity: The trust of voters in the voting process critically depends on their understanding of it. Hence a voting rule must be easy to communicate, even at the expense of other desirable properties that can be achieved only through complications."
And added to Section 6: “While exploring additional settings we should also explore appropriate base rules for such settings. In addition, we should explore additional base rules for the settings at hand.”

Q2: [presentation; first paragraph of Section 2]
A: 2nd paragraph of Section 1 now opens:
"The key concept in our approach to sybil resilience is the use of the present state of affairs, namely the status quo, or Reality, as the anchor of sybil resilience."

Q3: [alternatives/status quo]. 
A: Please see response 7 to Review #258639 

Q4: [Conitzer et al.]
A: The discussion now reads:
"In essence, Conitzer et al. show that ... without a distinguished status quo alternative, the only voting rules which are sybil-safe, ... are of the form ``if all vote unanimously for $c$, pick $c$, otherwise pick a winner at random''. Indeed, this negative result can also be seen as a motivation for our model of sybil-safety, ... allows for a conservative default to the status quo, rendering the negative result of Conitzer et al. inapplicable."


-------------


Review #258641

Thanks for the useful comments. We have revised the paper to address all of them, but have space to only highlight the main changes:

Q1: [The results ... straightforward]
A: To address this comment, as well as a related comment of Review #258639, we have added the text following Definition 1. Please see response to Review #258639, Q1.
We also added the following: "The problem of decision making in the presence of sybils is important in the real world. Thus, our first contribution is the development of our model which includes the status quo together with our definitions of safety, liveness, and conservatism. As such, our model allows for developing sybil-resilient rules and opens further possibilities for future study (e.g., studying ordinal elections with Borda as the base rule). Furthermore, we describe several rules and prove their sybil-resilience for important social choice scenarios; in fact, we view the simplicity of the methods as a merit, as it, e.g., allows to easily explain their operation to laymen voters."

Q2, 3, 4: [Estimating sigma, probabilistic model of sigma]
A: We added the following paragraph:

"How to estimate the sybil penetration $\sigma$ is an important point. While in some cases there might be other techniques available, usually it is natural to assume that by sampling a voter one can estimate the probability that the voter is genuine or fake (e.g., looking at her Facebook profile). Thus, the main general technique we suggest is to sample voters uniformly at random and, given the sampling results, estimate $\sigma$. Note that using such sampling it is then possible to compute, for a given value $p$, a value $z$, such that the probability that $\sigma$ is greater than $z$ is at most $p$. Alternatively, one can compute the mean $m$ of the sample and take an $\epsilon$ margin of safety, i.e., use $m + \epsilon$ as the estimate for $\sigma$; such a margin of safety would increase the likelihood of the $\delta$ used to be sybil safe."


--------------






Full versions:

Review #258639


We thank Reviewer #258639 for the useful comments.

QUESTION TO THE AUTHORS

Q1: What is the exact relation between sybil attacks as you studied them, and control in election by replacing/adding voters as studied in the cited papers in computational social choice?

A: To address this comment, we have added the following text to the Related Work section:

"The model of election control assumes a given voting rule and a given electorate, and the question is whether an external agent, called the chair of the election, may change the election structure, e.g. by adding or removing candidates or votes,  to have its preferred candidate win (or lose). The model of a sybil attack is that of an external agent that cannot change the vote structure, but has control of the actual votes of a fraction of the electorate (the sybils and their creators/perpetrators). Hence, formally, a sybil attack by a fraction $\sigma\in [0,1]$ of the voters is similar to election control where the chair may add up to a fraction $\sigma$ of the voters. However, rather than studying how this specific form of control may affect existing voting rules, we design new voting rules that 
that are resilient to sybil attacks, a notion defined below."

Q2: Your Definition 1 of safety involves 2 rules, while in later chapter you speak about the safety of *one* specific rule. What is the precise definition of safety?

A: Thanks for noting this omission. We have corrected Definition 3 to read:

"A voting rule $\mathcal{R}$ is \emph{resilient to the penetration of up to $\sigma$ sybils} with respect to a base voting rule $\mathcal{R'}$, if it ensures sybil safety with respect to $\mathcal{R'}$ and sybil liveness for every set of agents $V = H \uplus S$, provided the sybil penetration rate is below $\sigma$, namely $\frac{|S|}{|V|} < \sigma$."

and corrected Theorem 1 to read:

"Let $V = H \uplus S$ be the set of agents and $\sigma = \frac{|S|}{|V|}$. Then, the reality-aware $\nicefrac{\sigma}{2}$-supermajority rule is safe with respect to the majority rule."

OTHER REMARKS AND COMMENTS

1. Definition 1 of safety is given for two rules R and R', while Definition 2 of liveliness is given for one rule only. Why this asymmetry?

A: To address this comment, we have added the following text following Definition 2:

"Note that while safety is being defined with respect to a base rule, liveness isn't, as liveness merely makes sure that some progress can be made, according to the current rule; safety than ensures any such progress is safe with respect to the base rule."

2. Definition 3 speaks about "ensures sybil safety", but with respect to what rule R'?

A: Thanks! corrected, see response to Q2 above.

3. Remark 1: don't you have to assume delta > 0 

A: Thanks! corrected.

4. the formulation "a sigma/2 supermajority of all agents" is sometimes a confusing expression, it could be associated with a formula, something like |V_{p>r}| >= (1/2 + sigma)(|S|+|H|). But this is just a suggestion.

A: We believe that it is less confusing without a formula.

5. Theorem 1, "the reality-aw... is safe" with respect to what definition of safety? No rule R'.

A: Thanks! corrected, see response to Q2 above.

6: The second paragraph of Definition 6 could be given more formally, maybe with a mathematical formula expressing the "supermajority among the genuine agents". Again just a suggestion, I can totally understand if the authors chose a more readable presentation of their results (which has the drawback of sometimes being mathematically ambiguous)

A: Again, we believe that it is less confusing without a formula.

7. Remark 3: delta=1/2 is the unanimous rule, isn't it?

A: We require a majority of more than 1/2+delta, hence delta=1/2 is actually unanimous+1, which is unattainable.  We have corrected the text of Remark 3 to clarify this point.

7. Section 4 lacks a good motivating example for the reality-aware approach. I cannot think of many situations of elections with more candidates (other than a non-binary referendum) where one specific alternative is marked as the reality. In particular the word "election" might be misleading, as even when one of the candidates is, say, the current president running for re-election, it is typically considered as an independent candidate for future president, not as a status quo alternative (personal opinion).

A: To address this comment, we have modified the introduction of Section 4 to read:

"We expand our investigation on reality-aware sybil-resilient social choice to elections with multiple alternatives, one of which is the status quo. This is a natural extension of voting on a single proposal, when the alternatives are multiple proposals, on of which is to retain the status quo.  On the other hand, when voting on multiple candidates to a post, the incumbent should not be given priority. Hence, following the proposal of Dodgson\cite{dodgson1873discussion}, and as explained in \cite{rasc}, a fictitious ``protest'' candidate is added to the list of candidates as the distinguished alternative.  The requirement then is that, at the very least, the winner must be preferred over the protest candidate.  If the protest candidate wins, the elections are nullified."


8. Theorem 3: the proof is rather informal, either make it explicit that it is a proof sketch or give more formal arguments (the second option should be feasible and not too hard to do).

A: We made the proof more formal, specifically we changed the proof text to be as follows:

"We do a case analysis.
First, if $A_r^\delta = \emptyset$, then the Agenda elects $r$; this is what the axiom dictates.
Otherwise, i.e., if $A_r^\delta \neq \emptyset$ then there are two cases to consider:
  First, if there is a $\delta$-supermajority Condorcet winner $c$, then $c$ will be the final winner as it will not be eliminated during the agenda and will also beat all alternatives in the check at the end of the Agenda, thus $c$ will be elected as dictated by the criterion. Otherwise, the final winner $w$ of the Agenda is not a $\delta$-supermajority Condorcet winner, and thus there will be at least one alternative $w'$ for which $w$ will not win by a $\delta$-supermajority, thus $r$ will be elected, again as dictated by the criterion."

9. It took me some time to understand the first paragraph of Section 5, but it is actually very interesting to situate the problem and motivate the choice of single-peaked domains. This initial part could be expanded to clarify the kind of situations we are studying here.

A: We have added the following text to this paragraph:

"In all these examples, we may assume that each voter has a preferred value for the parameter (an \emph{ideal point}), and the closer the elected value to the ideal point, the happier the voter."

10. Section 15 contains more definitions then theoretical analysis of the problem, and reads as a bit preliminary. It however open interesting question for further analysis.

A:  [Ignore comment]

11.a How can the approach of "suppressing sigma-most lucrative voters" be justified to voters? 

A: We have added the following text before  Definition 15:

"Suppressing these extreme votes can be justified to voters by saying that, in the worst case, all these votes could be by sybils and hence, to be on the safe side, we must ignore them."


11.b Another interesting aspect for future work is the axiomatic analysis of such rules (in this case participation might not hold, as some voters' voice might be ignored).

A: [Ignore]

12. Please make the cited references style uniform (sometimes "proceedings of AAMAS" is "proceedings of the XXth conference on ..." etcetc)

A: We fixed the citations to be uniform.

----------------

Review #258640

We thank Reviewer #258640 for the useful comments.

Q1: Perhaps the major criticism is that the base voting rules considered here are a very narrow class of rules and it is not made clear in the text why these were chosen, or when they may be applied, and leave several open questions as they acknowledge in the paper.
A: To address this comment, we have added the following text after Definition 1:

"We consider below three social choice settings: voting on one proposal, voting on multiple alternatives, and voting on the value of a parameter.  For each setting we chose a base voting rule that is suitable for the domain, employing three criteria: (i) Broad recognition (ii) Simplicity; (iii) Ease of attaining safety.  Specifically, in choosing the base rules we rely on May's theorem\cite{}, the Condorcet criterion\cite{}, and Black's theorem\cite{} for the three settings, respectively.

We wish to stress the importance of simplicity: The  trust of voters in the voting process critically depends on their understanding of it.  Hence a voting rule must be easy to communicate, even at the expense of other desirable properties that can be achieved only through complications."


And we have added the following text to Section 6:

Further base rules

While exploring additional settings we should also explore appropriate base rules for such settings.  In addition, we should explore additional base rules for the settings at hand.

Q2: The presentation could also be improved in several places: The term reality and status quo appear seemingly out of nowhere in the first paragraph of Section 2. 

A: To address this comment we have revised the introduction of these terms in the 2nd paragraph of Section 1 as follows:

"They key concept in our approach to sybil resilience is the use of the present state of affairs, namely the status quo, or \emph{Reality}, as the anchor of sybil resilience.  We characterize  \emph{sybil resilience} by \emph{sybil safety} -- the inability of sybils to change the status quo against the will of the genuine agents, and \emph{sybil liveness} -- the ability of the genuine agents to change the status quo against the will of the sybils (formal definitions are given in Section~\ref{section:formal model}). Our goal is to ensure sybil safety without sacrificing liveness."

Q3: It may be better to introduce the set of alternatives before introducing the notion of a status quo alternative. 

A: To address this comment, as well as a related comment by Reviewer #258639 above, we have revised the introduction of Section 4 on ordinal elections to read: 

"We expand our investigation on reality-aware sybil-resilient social choice to elections with multiple alternatives.  Note that above we viewed voting on one proposal as a vote on two alternatives, one of which is Reality.  Generalizing this approach, here we explore  voting on many alternatives, one of which is Reality.   This is a natural extension of voting on a single proposal, when the alternatives are multiple proposals, one of which is to retain the status quo.  On the other hand, when voting on multiple candidates to a post, the incumbent should not be given priority. Hence, following the proposal of Dodgson\cite{dodgson1873discussion}, and as explained in \cite{rasc}, a fictitious ``protest'' candidate is added to the list of candidates as the distinguished alternative. The requirement then is that, at the very least, the winner must be preferred over the protest candidate.  If the protest candidate wins, the elections are nullified."

Q4: In the discussion of related work, could the authors elaborate on the negative results of Conitzer et al. they are referring to? 

A: To address this question, we have expanded the discussion of Conitzer et al. to read:

"In essence, Conitzer et al. show that in a model without a distinguished status quo alternative, the only voting rules which are sybil-safe, in the sense that there is no incentive for an attacker to produce sybils, is of the form ``if all vote unanimously for $c$, pick $c$, otherwise pick a winner at random''. Indeed, this negative result can also be seen as a motivation for our model of sybil-safety, which does incorporate the status quo as a distinguished alternative, as this allows for a conservative default to the status quo, rendering the negative result of Conitzer et al.\  inapplicable."

Q5: It might also be helpful to create a separate subsection for Contributions and state them more succinctly. 

A: We added the following paragraph:

"The problem of decision making in the presence of sybils is important in the real world. Thus, our first contribution is the development of our model which includes the status quo together with our definitions of safety, liveness, and conservatism. As such, our model allows for developing sybil-resilient rules and opens further possibilities for future study (e.g., studying ordinal elections with Borda as the base rule). Furthermore, we describe several rules and prove their sybil-resilience for important social choice scenarios; in fact, we view the simplicity of the methods as a merit, as it, e.g., allows to easily explain their operation to laymen voters."

Q6: It would also help to have an example illustrating the model early on in the introduction.

A: We thought about adding illustrating examples, however it is still not clear to us how to do this in a useful way.

-------------

Review #258641

We thank Reviewer #258641 for the useful comments.

Q1: The results presented in the paper are quite straightforward and I
doubt that there is enough contribution in the paper taking into
account the high level of competitiveness of IJCAI.

A: To address this comment, as well as a related comment of Review #258639, we have added the following text following Definition 1:

"We consider below three social choice settings: voting on one proposal, voting on multiple alternatives, and voting on the value of a parameter.  For each setting we chose a base voting rule that is suitable for the domain, employing three criteria: (i) Broad recognition (i) Simplicity; (iii) Ease of attaining safety.  Specifically, in choosing the base rules we rely on May's theorem\cite{}, the Condorcet criterion\cite{}, and Black's theorem\cite{} for the three settings, respectively.

We wish to stress the importance of simplicity: The  trust of voters in the voting process critically depends on their understanding of it.  Hence a voting rule must be easy to communicate, even at the expense of other desirable properties that can be achieved only through complications."

Q2: The results presented depend greatly on the value of the parameter
\sigma. The use of this parameter deserves some discussion that is
missed in the paper. In particular: Is it possible in a real scenario
to establish an upper bound on \sigma? How? If the answer to this
question is "no" this implies that the resilience of your rules work
only up to a certain value of \sigma.

Q3: Related to 2), I expected that the authors would adopt a
probabilistic model for \sigma, and then estimate the likelihood for
certain supermajority being resilient.

Q4: Would be possible to establish a probabilistic model for \sigma so
that we can bound the likelihood of the sybil alternative been
selected?

A: We added the following paragraph:

"How to estimate the sybil penetration $\sigma$ is an important point. While in some cases there might be other techniques available, usually it is natural to assume that by sampling a voter one can estimate the probability that the voter is genuine or fake (e.g., looking at her Facebook profile). Thus, the main general technique we suggest is to sample voters uniformly at random and, given the sampling results, estimate $\sigma$. Note that using such sampling it is then possible to compute, for a given value $p$, a value $z$, such that the probability that $\sigma$ is greater than $z$ is at most $p$. Alternatively, one can compute the mean $m$ of the sample and take an $\epsilon$ margin of safety, i.e., use $m + \epsilon$ as the estimate for $\sigma$; such a margin of safety would increase the likelihood of the $\delta$ used to be sybil safe."

Detailed comments
-----------------

1) Introduction, line 3: Section 1 refers to itself?

A: Thanks! Corrected.

2) Definition 1, line 4: R(V) is an alternative or a set of
alternatives?

A: Thanks for noticing this.  It is a set of alternatives (as there could be co-winners, due to ties).  We corrected the definition by replacing $R(V) \in A\{r}$ by $R(V) \cap A\{r} \neq \emptyset$.

3) Paragraph after Definition 1, line 3: "agents be able" => "agents
are able".

A: Thanks! Corrected.







